Unbiased Loss Functions for Multilabel Classification with Missing Labels

This paper considers binary and multilabel classification problems in a setting where labels are missing independently and with a known rate. Missing labels are a ubiquitous phenomenon in extreme multi-label classification (XMC) tasks, such as matching Wikipedia articles to a small subset out of the hundreds of thousands of possible tags, where no human annotator can possibly check the validity of all the negative samples. For this reason, propensity-scored precision -- an unbiased estimate for precision-at-k under a known noise model -- has become one of the standard metrics in XMC. Few methods take this problem into account already during the training phase, and all are limited to loss functions that can be decomposed into a sum of contributions from each individual label. A typical approach to training is to reduce the multilabel problem into a series of binary or multiclass problems, and it has been shown that if the surrogate task should be consistent for optimizing recall, the resulting loss function is not decomposable over labels. Therefore, this paper derives the unique unbiased estimators for the different multilabel reductions, including the non-decomposable ones. These estimators suffer from increased variance and may lead to ill-posed optimization problems, which we address by switching to convex upper-bounds. The theoretical considerations are further supplemented by an experimental study showing that the switch to unbiased estimators significantly alters the bias-variance trade-off and may thus require stronger regularization, which in some cases can negate the benefits of unbiased estimation.

==> plots/bce_10.txt <==
x {estimate} {ground truth}
-8.119926205275969089e-01 2.000000000000000000e+00 0.000000000000000000e+00
-7.107473911559505364e-01 4.000000000000000000e+00 0.000000000000000000e+00
-6.095021617843039419e-01 1.000000000000000000e+00 0.000000000000000000e+00
-5.082569324126575694e-01 4.000000000000000000e+00 0.000000000000000000e+00
-4.070117030410110304e-01 1.700000000000000000e+01 0.000000000000000000e+00
-3.057664736693645469e-01 1.900000000000000000e+01 0.000000000000000000e+00
-2.045212442977180634e-01 3.800000000000000000e+01 0.000000000000000000e+00
-1.032760149260715798e-01 5.600000000000000000e+01 0.000000000000000000e+00
-2.030785554425096340e-03 8.400000000000000000e+01 0.000000000000000000e+00
9.921444381722138717e-02 1.320000000000000000e+02 0.000000000000000000e+00
2.004596731888678152e-01 1.860000000000000000e+02 6.000000000000000000e+00
3.017049025605142987e-01 2.930000000000000000e+02 3.900000000000000000e+01
4.029501319321608932e-01 4.390000000000000000e+02 1.300000000000000000e+02
5.041953613038073767e-01 5.570000000000000000e+02 4.080000000000000000e+02
6.054405906754537492e-01 6.640000000000000000e+02 7.070000000000000000e+02
7.066858200471002327e-01 7.860000000000000000e+02 1.027000000000000000e+03
8.079310494187468272e-01 8.560000000000000000e+02 1.205000000000000000e+03
9.091762787903933107e-01 8.890000000000000000e+02 1.324000000000000000e+03
1.010421508162039572e+00 8.130000000000000000e+02 1.330000000000000000e+03
1.111666737533686167e+00 7.560000000000000000e+02 1.066000000000000000e+03
1.212911966905332761e+00 6.400000000000000000e+02 8.330000000000000000e+02
1.314157196276979134e+00 5.760000000000000000e+02 6.250000000000000000e+02
1.415402425648625506e+00 5.260000000000000000e+02 4.810000000000000000e+02
1.516647655020272101e+00 3.930000000000000000e+02 3.070000000000000000e+02
1.617892884391918695e+00 3.020000000000000000e+02 2.030000000000000000e+02
1.719138113763565290e+00 2.480000000000000000e+02 1.260000000000000000e+02
1.820383343135211662e+00 1.850000000000000000e+02 8.100000000000000000e+01
1.921628572506858035e+00 1.390000000000000000e+02 4.400000000000000000e+01
2.022873801878504629e+00 1.210000000000000000e+02 1.900000000000000000e+01
2.124119031250151224e+00 7.000000000000000000e+01 1.800000000000000000e+01
2.225364260621797374e+00 5.000000000000000000e+01 7.000000000000000000e+00
2.326609489993443969e+00 4.200000000000000000e+01 4.000000000000000000e+00
2.427854719365090563e+00 3.700000000000000000e+01 7.000000000000000000e+00
2.529099948736737158e+00 2.300000000000000000e+01 3.000000000000000000e+00
2.630345178108383308e+00 1.300000000000000000e+01 0.000000000000000000e+00
2.731590407480029903e+00 1.100000000000000000e+01 0.000000000000000000e+00
2.832835636851676497e+00 3.000000000000000000e+00 0.000000000000000000e+00
2.934080866223323092e+00 5.000000000000000000e+00 0.000000000000000000e+00
3.035326095594969242e+00 3.000000000000000000e+00 0.000000000000000000e+00
3.136571324966615837e+00 5.000000000000000000e+00 0.000000000000000000e+00
3.237816554338262431e+00 5.000000000000000000e+00 0.000000000000000000e+00
3.339061783709909026e+00 2.000000000000000000e+00 0.000000000000000000e+00
3.440307013081555620e+00 2.000000000000000000e+00 0.000000000000000000e+00
3.541552242453201771e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.642797471824847921e+00 1.000000000000000000e+00 0.000000000000000000e+00
3.744042701196494516e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.845287930568141110e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.946533159939787705e+00 1.000000000000000000e+00 0.000000000000000000e+00
4.047778389311433855e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.149023618683081338e+00 1.000000000000000000e+00 0.000000000000000000e+00


==> plots/bce_1000.txt <==
x {estimate} {ground truth}
7.988449423628274371e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.079328448026330545e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.170207472424386719e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.261086496822442893e-01 1.000000000000000000e+00 0.000000000000000000e+00
8.351965521220500177e-01 2.000000000000000000e+00 0.000000000000000000e+00
8.442844545618556351e-01 5.000000000000000000e+00 0.000000000000000000e+00
8.533723570016612525e-01 9.000000000000000000e+00 0.000000000000000000e+00
8.624602594414668699e-01 2.100000000000000000e+01 0.000000000000000000e+00
8.715481618812724873e-01 3.200000000000000000e+01 1.000000000000000000e+00
8.806360643210782158e-01 4.300000000000000000e+01 2.000000000000000000e+00
8.897239667608838332e-01 7.300000000000000000e+01 3.000000000000000000e+00
8.988118692006894506e-01 1.000000000000000000e+02 8.000000000000000000e+00
9.078997716404950680e-01 1.430000000000000000e+02 1.600000000000000000e+01
9.169876740803006854e-01 1.930000000000000000e+02 3.600000000000000000e+01
9.260755765201063028e-01 2.510000000000000000e+02 6.700000000000000000e+01
9.351634789599119202e-01 3.210000000000000000e+02 1.400000000000000000e+02
9.442513813997175376e-01 3.890000000000000000e+02 2.350000000000000000e+02
9.533392838395232660e-01 4.670000000000000000e+02 3.940000000000000000e+02
9.624271862793288834e-01 5.470000000000000000e+02 5.700000000000000000e+02
9.715150887191345008e-01 6.020000000000000000e+02 7.660000000000000000e+02
9.806029911589401182e-01 6.410000000000000000e+02 9.790000000000000000e+02
9.896908935987458467e-01 6.920000000000000000e+02 1.098000000000000000e+03
9.987787960385514641e-01 6.950000000000000000e+02 1.103000000000000000e+03
1.007866698478357081e+00 7.390000000000000000e+02 1.141000000000000000e+03
1.016954600918162699e+00 6.360000000000000000e+02 9.910000000000000000e+02
1.026042503357968316e+00 6.530000000000000000e+02 7.610000000000000000e+02
1.035130405797773934e+00 5.570000000000000000e+02 6.090000000000000000e+02
1.044218308237579551e+00 4.990000000000000000e+02 4.110000000000000000e+02
1.053306210677385168e+00 4.160000000000000000e+02 2.890000000000000000e+02
1.062394113117190786e+00 3.040000000000000000e+02 1.810000000000000000e+02
1.071482015556996625e+00 2.500000000000000000e+02 9.800000000000000000e+01
1.080569917996802243e+00 2.040000000000000000e+02 4.900000000000000000e+01
1.089657820436607860e+00 1.530000000000000000e+02 3.600000000000000000e+01
1.098745722876413478e+00 1.180000000000000000e+02 1.200000000000000000e+01
1.107833625316219095e+00 8.300000000000000000e+01 4.000000000000000000e+00
1.116921527756024712e+00 5.700000000000000000e+01 0.000000000000000000e+00
1.126009430195830330e+00 3.600000000000000000e+01 0.000000000000000000e+00
1.135097332635635947e+00 2.800000000000000000e+01 0.000000000000000000e+00
1.144185235075441565e+00 2.000000000000000000e+01 0.000000000000000000e+00
1.153273137515247182e+00 6.000000000000000000e+00 0.000000000000000000e+00
1.162361039955052799e+00 6.000000000000000000e+00 0.000000000000000000e+00
1.171448942394858417e+00 2.000000000000000000e+00 0.000000000000000000e+00
1.180536844834664034e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.189624747274469652e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.198712649714275269e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.207800552154080886e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.216888454593886504e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.225976357033692343e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.235064259473497961e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.244152161913303578e+00 1.000000000000000000e+00 0.000000000000000000e+00


==> plots/data.txt <==
{loss} {propensity} {repeats}    {samples}   {sigma-gt}              {sigma-estimate}        {outliers-m}    {outliers-r}
{bce}  0.5          10000	    10	        0.31319918519990353	    0.5099704161434107	    0.0	            0.18
{bce}  0.5          10000	    1000	    0.031490159354303625	0.05146998112690983	    0.115	        0.32
{bce}  0.25         10000	    10	        0.3180355392722443	    0.7743991112975918	    0.0	            0.08
{bce}  0.25         10000	    1000	    0.031746237504852885	0.07668478612342651	    0.005	        0.01
{mse}  0.5          10000	    10	        0.09476977852617927 	0.1590644691299058	    0.0	            0.17
{mse}  0.5          10000	    1000	    0.009551664350089837	0.01596703802962852	    0.185	        0.275
{mse}  0.25         10000	    10	        0.09453320247321566 	0.1599317778024954	    0.0	            0.28
{mse}  0.25         10000	    1000	    0.009507641138521917	0.01594392354078461	    0.11	        0.1


==> plots/recall_4.txt <==
x {estimate} {ground truth} {biased}
2.826148148641458580e-01 5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.922888889371784704e-01 3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.019629630102110829e-01 6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.116370370832436398e-01 4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.213111111562761968e-01 3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.309851852293088648e-01 1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.406592593023414217e-01 2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.503333333753739787e-01 1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.600074074484066466e-01 3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.696814815214392036e-01 4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.793555555944717605e-01 4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.890296296675044285e-01 6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.987037037405369855e-01 6.800000000000000000e+01 4.000000000000000000e+00 0.000000000000000000e+00
4.083777778135695424e-01 9.900000000000000000e+01 2.000000000000000000e+00 0.000000000000000000e+00
4.180518518866022104e-01 1.440000000000000000e+02 1.300000000000000000e+01 0.000000000000000000e+00
4.277259259596347674e-01 1.910000000000000000e+02 3.600000000000000000e+01 0.000000000000000000e+00
4.374000000326673243e-01 2.270000000000000000e+02 4.100000000000000000e+01 0.000000000000000000e+00
4.470740741056998813e-01 2.710000000000000000e+02 1.020000000000000000e+02 1.000000000000000000e+00
4.567481481787325492e-01 3.180000000000000000e+02 1.310000000000000000e+02 0.000000000000000000e+00
4.664222222517651062e-01 3.440000000000000000e+02 2.570000000000000000e+02 1.000000000000000000e+00
4.760962963247976631e-01 3.980000000000000000e+02 3.760000000000000000e+02 7.000000000000000000e+00
4.857703703978303311e-01 4.550000000000000000e+02 4.880000000000000000e+02 1.200000000000000000e+01
4.954444444708628881e-01 4.550000000000000000e+02 6.320000000000000000e+02 2.000000000000000000e+01
5.051185185438955560e-01 4.940000000000000000e+02 7.610000000000000000e+02 3.900000000000000000e+01
5.147925926169281130e-01 5.760000000000000000e+02 9.730000000000000000e+02 5.700000000000000000e+01
5.244666666899606700e-01 5.810000000000000000e+02 1.038000000000000000e+03 1.100000000000000000e+02
5.341407407629932269e-01 5.230000000000000000e+02 9.160000000000000000e+02 1.310000000000000000e+02
5.438148148360257839e-01 5.270000000000000000e+02 9.750000000000000000e+02 2.680000000000000000e+02
5.534888889090584518e-01 5.330000000000000000e+02 8.120000000000000000e+02 2.860000000000000000e+02
5.631629629820911198e-01 5.150000000000000000e+02 7.640000000000000000e+02 4.010000000000000000e+02
5.728370370551236768e-01 4.620000000000000000e+02 5.680000000000000000e+02 5.660000000000000000e+02
5.825111111281562337e-01 4.210000000000000000e+02 3.770000000000000000e+02 6.540000000000000000e+02
5.921851852011887907e-01 4.230000000000000000e+02 3.050000000000000000e+02 7.810000000000000000e+02
6.018592592742213476e-01 3.810000000000000000e+02 1.970000000000000000e+02 8.370000000000000000e+02
6.115333333472539046e-01 2.980000000000000000e+02 1.020000000000000000e+02 8.240000000000000000e+02
6.212074074202865726e-01 2.530000000000000000e+02 7.100000000000000000e+01 8.980000000000000000e+02
6.308814814933192405e-01 1.920000000000000000e+02 2.900000000000000000e+01 8.380000000000000000e+02
6.405555555663517975e-01 1.740000000000000000e+02 1.200000000000000000e+01 7.850000000000000000e+02
6.502296296393843544e-01 1.260000000000000000e+02 1.200000000000000000e+01 6.380000000000000000e+02
6.599037037124169114e-01 8.800000000000000000e+01 5.000000000000000000e+00 5.020000000000000000e+02
6.695777777854494683e-01 6.800000000000000000e+01 0.000000000000000000e+00 4.540000000000000000e+02
6.792518518584821363e-01 4.800000000000000000e+01 0.000000000000000000e+00 2.790000000000000000e+02
6.889259259315148043e-01 2.800000000000000000e+01 1.000000000000000000e+00 2.370000000000000000e+02
6.986000000045473612e-01 2.400000000000000000e+01 0.000000000000000000e+00 1.610000000000000000e+02
7.082740740775799182e-01 1.300000000000000000e+01 0.000000000000000000e+00 9.100000000000000000e+01
7.179481481506124751e-01 1.000000000000000000e+01 0.000000000000000000e+00 5.800000000000000000e+01
7.276222222236450321e-01 7.000000000000000000e+00 0.000000000000000000e+00 3.400000000000000000e+01
7.372962962966775891e-01 3.000000000000000000e+00 0.000000000000000000e+00 1.200000000000000000e+01
7.469703703697103681e-01 4.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+01
7.566444444427429250e-01 2.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00


==> plots/recall_6.txt <==
x {estimate} {ground truth} {biased}
2.368814815286274245e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.469407407864748216e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.570000000443222188e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.670592593021696715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.771185185600170131e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.871777778178644658e-01 5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.972370370757118629e-01 6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.072962963335592601e-01 8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.173555555914067128e-01 1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.274148148492540544e-01 2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.374740741071015071e-01 3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.475333333649488488e-01 3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.575925926227963014e-01 5.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.676518518806436986e-01 8.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.777111111384910958e-01 9.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.877703703963385484e-01 1.090000000000000000e+02 2.000000000000000000e+00 0.000000000000000000e+00
3.978296296541858901e-01 1.380000000000000000e+02 2.000000000000000000e+00 0.000000000000000000e+00
4.078888889120333427e-01 2.270000000000000000e+02 1.000000000000000000e+01 1.000000000000000000e+00
4.179481481698807399e-01 2.540000000000000000e+02 3.100000000000000000e+01 2.000000000000000000e+00
4.280074074277281371e-01 2.700000000000000000e+02 5.300000000000000000e+01 3.000000000000000000e+00
4.380666666855755897e-01 3.460000000000000000e+02 1.170000000000000000e+02 7.000000000000000000e+00
4.481259259434229314e-01 3.890000000000000000e+02 2.210000000000000000e+02 1.700000000000000000e+01
4.581851852012703841e-01 4.410000000000000000e+02 3.970000000000000000e+02 3.100000000000000000e+01
4.682444444591177257e-01 4.470000000000000000e+02 6.140000000000000000e+02 6.100000000000000000e+01
4.783037037169651784e-01 5.390000000000000000e+02 8.030000000000000000e+02 1.050000000000000000e+02
4.883629629748125756e-01 5.880000000000000000e+02 1.040000000000000000e+03 1.810000000000000000e+02
4.984222222326599727e-01 5.710000000000000000e+02 1.181000000000000000e+03 2.730000000000000000e+02
5.084814814905074254e-01 6.050000000000000000e+02 1.203000000000000000e+03 4.070000000000000000e+02
5.185407407483547670e-01 5.300000000000000000e+02 1.172000000000000000e+03 4.680000000000000000e+02
5.286000000062022197e-01 6.090000000000000000e+02 1.017000000000000000e+03 6.590000000000000000e+02
5.386592592640495614e-01 5.210000000000000000e+02 7.730000000000000000e+02 7.670000000000000000e+02
5.487185185218970140e-01 5.140000000000000000e+02 5.590000000000000000e+02 8.860000000000000000e+02
5.587777777797444667e-01 4.950000000000000000e+02 3.990000000000000000e+02 9.750000000000000000e+02
5.688370370375918084e-01 3.840000000000000000e+02 2.260000000000000000e+02 9.610000000000000000e+02
5.788962962954391500e-01 3.730000000000000000e+02 9.300000000000000000e+01 9.420000000000000000e+02
5.889555555532866027e-01 2.880000000000000000e+02 5.600000000000000000e+01 8.070000000000000000e+02
5.990148148111340554e-01 2.490000000000000000e+02 2.100000000000000000e+01 6.820000000000000000e+02
6.090740740689815080e-01 2.180000000000000000e+02 7.000000000000000000e+00 5.760000000000000000e+02
6.191333333268288497e-01 1.510000000000000000e+02 3.000000000000000000e+00 4.280000000000000000e+02
6.291925925846761913e-01 1.210000000000000000e+02 0.000000000000000000e+00 3.020000000000000000e+02
6.392518518425236440e-01 8.700000000000000000e+01 0.000000000000000000e+00 1.840000000000000000e+02
6.493111111003710967e-01 6.100000000000000000e+01 0.000000000000000000e+00 1.180000000000000000e+02
6.593703703582185494e-01 4.100000000000000000e+01 0.000000000000000000e+00 8.400000000000000000e+01
6.694296296160658910e-01 2.900000000000000000e+01 0.000000000000000000e+00 3.300000000000000000e+01
6.794888888739132327e-01 2.200000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01
6.895481481317606853e-01 1.400000000000000000e+01 0.000000000000000000e+00 6.000000000000000000e+00
6.996074073896081380e-01 5.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
7.096666666474554797e-01 6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.197259259053029323e-01 2.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
7.297851851631502740e-01 5.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00

